Down-step statistics in generalized Dyck paths

The number of down-steps between pairs of up-steps in $k_t$-Dyck paths, a generalization of Dyck paths consisting of steps $\{(1, k), (1, -1)\}$ such that the path stays (weakly) above the line $y=-t$, is studied. Results are proved bijectively and by means of generating functions, and lead to several interesting identities as well as links to other combinatorial structures. In particular, there is a connection between $k_t$-Dyck paths and perforation patterns for punctured convolutional codes (binary matrices) used in coding theory. Surprisingly, upon restriction to usual Dyck paths this yields a new combinatorial interpretation of Catalan numbers.

==> figures/downsteps-k-asy-1.dat <==
x1 0.00000 0.010000 0.020000 0.030000 0.040000 0.050000 0.060000 0.070000 0.080000 0.090000 0.10000 0.11000 0.12000 0.13000 0.14000 0.15000 0.16000 0.17000 0.18000 0.19000 0.20000 0.21000 0.22000 0.23000 0.24000 0.25000 0.26000 0.27000 0.28000 0.29000 0.30000 0.31000 0.32000 0.33000 0.34000 0.35000 0.36000 0.37000 0.38000 0.39000 0.40000 0.41000 0.42000 0.43000 0.44000 0.45000 0.46000 0.47000 0.48000 0.49000 0.50000 0.51000 0.52000 0.53000 0.54000 0.55000 0.56000 0.57000 0.58000 0.59000 0.60000 0.61000 0.62000 0.63000 0.64000 0.65000 0.66000 0.67000 0.68000 0.69000 0.70000 0.71000 0.72000 0.73000 0.74000 0.75000 0.76000 0.77000 0.78000 0.79000 0.80000 0.81000 0.82000 0.83000 0.84000 0.85000 0.86000 0.87000 0.88000 0.89000 0.90000 0.91000 0.92000 0.93000 0.94000 0.95000 0.96000 0.97000 0.98000 0.99000 1.0000
y1 0.26754 0.45022 0.54447 0.60461 0.64748 0.68018 0.70631 0.72790 0.74618 0.76199 0.77586 0.78821 0.79933 0.80942 0.81866 0.82718 0.83509 0.84248 0.84940 0.85592 0.86209 0.86795 0.87353 0.87886 0.88397 0.88889 0.89362 0.89819 0.90261 0.90691 0.91108 0.91514 0.91910 0.92297 0.92676 0.93048 0.93412 0.93771 0.94124 0.94472 0.94816 0.95155 0.95492 0.95825 0.96156 0.96485 0.96812 0.97137 0.97462 0.97786 0.98110 0.98434 0.98759 0.99085 0.99412 0.99740 1.0007 1.0040 1.0074 1.0108 1.0142 1.0177 1.0213 1.0249 1.0285 1.0322 1.0360 1.0399 1.0439 1.0479 1.0521 1.0564 1.0608 1.0654 1.0701 1.0751 1.0802 1.0855 1.0911 1.0970 1.1032 1.1097 1.1166 1.1240 1.1320 1.1405 1.1498 1.1599 1.1711 1.1835 1.1975 1.2134 1.2318 1.2535 1.2799 1.3130 1.3566 1.4180 1.5155 1.7112 2.0112


==> figures/downsteps-k-asy-2.dat <==
x2 0.00000 0.0050000 0.010000 0.015000 0.020000 0.025000 0.030000 0.035000 0.040000 0.045000 0.050000 0.055000 0.060000 0.065000 0.070000 0.075000 0.080000 0.085000 0.090000 0.095000 0.10000 0.10500 0.11000 0.11500 0.12000 0.12500 0.13000 0.13500 0.14000 0.14500 0.15000 0.15500 0.16000 0.16500 0.17000 0.17500 0.18000 0.18500 0.19000 0.19500 0.20000 0.20500 0.21000 0.21500 0.22000 0.22500 0.23000 0.23500 0.24000 0.24500 0.25000 0.25500 0.26000 0.26500 0.27000 0.27500 0.28000 0.28500 0.29000 0.29500 0.30000 0.30500 0.31000 0.31500 0.32000 0.32500 0.33000 0.33500 0.34000 0.34500 0.35000 0.35500 0.36000 0.36500 0.37000 0.37500 0.38000 0.38500 0.39000 0.39500 0.40000 0.40500 0.41000 0.41500 0.42000 0.42500 0.43000 0.43500 0.44000 0.44500 0.45000 0.45500 0.46000 0.46500 0.47000 0.47500 0.48000 0.48500 0.49000 0.49500 0.50000 0.50500 0.51000 0.51500 0.52000 0.52500 0.53000 0.53500 0.54000 0.54500 0.55000 0.55500 0.56000 0.56500 0.57000 0.57500 0.58000 0.58500 0.59000 0.59500 0.60000 0.60500 0.61000 0.61500 0.62000 0.62500 0.63000 0.63500 0.64000 0.64500 0.65000 0.65500 0.66000 0.66500 0.67000 0.67500 0.68000 0.68500 0.69000 0.69500 0.70000 0.70500 0.71000 0.71500 0.72000 0.72500 0.73000 0.73500 0.74000 0.74500 0.75000 0.75500 0.76000 0.76500 0.77000 0.77500 0.78000 0.78500 0.79000 0.79500 0.80000 0.80500 0.81000 0.81500 0.82000 0.82500 0.83000 0.83500 0.84000 0.84500 0.85000 0.85500 0.86000 0.86500 0.87000 0.87500 0.88000 0.88500 0.89000 0.89500 0.90000 0.90500 0.91000 0.91500 0.92000 0.92500 0.93000 0.93500 0.94000 0.94500 0.95000 0.95500 0.96000 0.96500 0.97000 0.97500 0.98000 0.98500 0.99000 0.99500 1.0000
y2 0.081343 0.51181 0.63048 0.69181 0.73092 0.75872 0.77983 0.79661 0.81038 0.82197 0.83192 0.84059 0.84825 0.85508 0.86124 0.86683 0.87194 0.87664 0.88098 0.88502 0.88879 0.89231 0.89563 0.89876 0.90172 0.90452 0.90719 0.90973 0.91215 0.91447 0.91670 0.91883 0.92089 0.92287 0.92478 0.92662 0.92840 0.93013 0.93180 0.93343 0.93501 0.93654 0.93804 0.93950 0.94092 0.94230 0.94366 0.94498 0.94628 0.94755 0.94879 0.95001 0.95120 0.95237 0.95353 0.95466 0.95577 0.95687 0.95795 0.95901 0.96006 0.96109 0.96211 0.96311 0.96411 0.96509 0.96605 0.96701 0.96796 0.96890 0.96982 0.97074 0.97165 0.97256 0.97345 0.97434 0.97522 0.97609 0.97696 0.97782 0.97867 0.97952 0.98037 0.98121 0.98204 0.98288 0.98370 0.98453 0.98535 0.98617 0.98699 0.98780 0.98861 0.98942 0.99023 0.99103 0.99184 0.99264 0.99345 0.99425 0.99505 0.99586 0.99666 0.99746 0.99827 0.99907 0.99988 1.0007 1.0015 1.0023 1.0031 1.0039 1.0048 1.0056 1.0064 1.0072 1.0081 1.0089 1.0097 1.0106 1.0114 1.0123 1.0132 1.0140 1.0149 1.0158 1.0167 1.0176 1.0185 1.0194 1.0203 1.0212 1.0222 1.0231 1.0241 1.0251 1.0260 1.0270 1.0280 1.0291 1.0301 1.0312 1.0322 1.0333 1.0344 1.0355 1.0367 1.0378 1.0390 1.0402 1.0414 1.0427 1.0439 1.0452 1.0466 1.0479 1.0493 1.0508 1.0522 1.0537 1.0553 1.0569 1.0585 1.0602 1.0619 1.0637 1.0656 1.0675 1.0695 1.0716 1.0737 1.0760 1.0783 1.0808 1.0834 1.0861 1.0889 1.0919 1.0951 1.0984 1.1020 1.1058 1.1099 1.1144 1.1192 1.1244 1.1301 1.1364 1.1434 1.1513 1.1603 1.1706 1.1826 1.1970 1.2147 1.2372 1.2672 1.3103 1.3806 1.5300 2.5419


==> figures/downsteps-k-asy-3.dat <==
x3 0.00000 0.0050000 0.010000 0.015000 0.020000 0.025000 0.030000 0.035000 0.040000 0.045000 0.050000 0.055000 0.060000 0.065000 0.070000 0.075000 0.080000 0.085000 0.090000 0.095000 0.10000 0.10500 0.11000 0.11500 0.12000 0.12500 0.13000 0.13500 0.14000 0.14500 0.15000 0.15500 0.16000 0.16500 0.17000 0.17500 0.18000 0.18500 0.19000 0.19500 0.20000 0.20500 0.21000 0.21500 0.22000 0.22500 0.23000 0.23500 0.24000 0.24500 0.25000 0.25500 0.26000 0.26500 0.27000 0.27500 0.28000 0.28500 0.29000 0.29500 0.30000 0.30500 0.31000 0.31500 0.32000 0.32500 0.33000 0.33500 0.34000 0.34500 0.35000 0.35500 0.36000 0.36500 0.37000 0.37500 0.38000 0.38500 0.39000 0.39500 0.40000 0.40500 0.41000 0.41500 0.42000 0.42500 0.43000 0.43500 0.44000 0.44500 0.45000 0.45500 0.46000 0.46500 0.47000 0.47500 0.48000 0.48500 0.49000 0.49500 0.50000 0.50500 0.51000 0.51500 0.52000 0.52500 0.53000 0.53500 0.54000 0.54500 0.55000 0.55500 0.56000 0.56500 0.57000 0.57500 0.58000 0.58500 0.59000 0.59500 0.60000 0.60500 0.61000 0.61500 0.62000 0.62500 0.63000 0.63500 0.64000 0.64500 0.65000 0.65500 0.66000 0.66500 0.67000 0.67500 0.68000 0.68500 0.69000 0.69500 0.70000 0.70500 0.71000 0.71500 0.72000 0.72500 0.73000 0.73500 0.74000 0.74500 0.75000 0.75500 0.76000 0.76500 0.77000 0.77500 0.78000 0.78500 0.79000 0.79500 0.80000 0.80500 0.81000 0.81500 0.82000 0.82500 0.83000 0.83500 0.84000 0.84500 0.85000 0.85500 0.86000 0.86500 0.87000 0.87500 0.88000 0.88500 0.89000 0.89500 0.90000 0.90500 0.91000 0.91500 0.92000 0.92500 0.93000 0.93500 0.94000 0.94500 0.95000 0.95500 0.96000 0.96500 0.97000 0.97500 0.98000 0.98500 0.99000 0.99500 1.0000
y3 0.021471 0.72816 0.80546 0.84120 0.86296 0.87803 0.88930 0.89815 0.90535 0.91138 0.91653 0.92099 0.92492 0.92842 0.93157 0.93441 0.93701 0.93940 0.94160 0.94365 0.94556 0.94734 0.94901 0.95059 0.95208 0.95350 0.95484 0.95612 0.95734 0.95850 0.95962 0.96069 0.96173 0.96272 0.96368 0.96460 0.96549 0.96636 0.96720 0.96801 0.96880 0.96957 0.97032 0.97105 0.97176 0.97245 0.97313 0.97379 0.97444 0.97507 0.97569 0.97630 0.97690 0.97748 0.97806 0.97863 0.97918 0.97973 0.98027 0.98080 0.98132 0.98184 0.98234 0.98284 0.98334 0.98383 0.98431 0.98479 0.98526 0.98573 0.98619 0.98665 0.98710 0.98755 0.98800 0.98844 0.98888 0.98931 0.98975 0.99017 0.99060 0.99102 0.99144 0.99186 0.99228 0.99269 0.99311 0.99352 0.99393 0.99433 0.99474 0.99514 0.99555 0.99595 0.99635 0.99676 0.99716 0.99756 0.99796 0.99836 0.99876 0.99916 0.99956 0.99996 1.0004 1.0008 1.0012 1.0016 1.0020 1.0024 1.0028 1.0032 1.0036 1.0040 1.0044 1.0048 1.0052 1.0056 1.0061 1.0065 1.0069 1.0073 1.0078 1.0082 1.0086 1.0091 1.0095 1.0100 1.0104 1.0109 1.0113 1.0118 1.0123 1.0127 1.0132 1.0137 1.0142 1.0147 1.0152 1.0157 1.0162 1.0167 1.0173 1.0178 1.0183 1.0189 1.0195 1.0200 1.0206 1.0212 1.0218 1.0225 1.0231 1.0237 1.0244 1.0251 1.0258 1.0265 1.0272 1.0280 1.0287 1.0295 1.0303 1.0312 1.0320 1.0329 1.0339 1.0348 1.0358 1.0368 1.0379 1.0390 1.0402 1.0414 1.0427 1.0441 1.0455 1.0470 1.0486 1.0502 1.0520 1.0539 1.0560 1.0582 1.0606 1.0632 1.0661 1.0692 1.0727 1.0767 1.0812 1.0864 1.0924 1.0997 1.1087 1.1201 1.1354 1.1575 1.1943 1.2755 2.6742


==> figures/downsteps-k-asy-4.dat <==
x4 0.00000 0.0025000 0.0050000 0.0075000 0.010000 0.012500 0.015000 0.017500 0.020000 0.022500 0.025000 0.027500 0.030000 0.032500 0.035000 0.037500 0.040000 0.042500 0.045000 0.047500 0.050000 0.052500 0.055000 0.057500 0.060000 0.062500 0.065000 0.067500 0.070000 0.072500 0.075000 0.077500 0.080000 0.082500 0.085000 0.087500 0.090000 0.092500 0.095000 0.097500 0.10000 0.10250 0.10500 0.10750 0.11000 0.11250 0.11500 0.11750 0.12000 0.12250 0.12500 0.12750 0.13000 0.13250 0.13500 0.13750 0.14000 0.14250 0.14500 0.14750 0.15000 0.15250 0.15500 0.15750 0.16000 0.16250 0.16500 0.16750 0.17000 0.17250 0.17500 0.17750 0.18000 0.18250 0.18500 0.18750 0.19000 0.19250 0.19500 0.19750 0.20000 0.20250 0.20500 0.20750 0.21000 0.21250 0.21500 0.21750 0.22000 0.22250 0.22500 0.22750 0.23000 0.23250 0.23500 0.23750 0.24000 0.24250 0.24500 0.24750 0.25000 0.25250 0.25500 0.25750 0.26000 0.26250 0.26500 0.26750 0.27000 0.27250 0.27500 0.27750 0.28000 0.28250 0.28500 0.28750 0.29000 0.29250 0.29500 0.29750 0.30000 0.30250 0.30500 0.30750 0.31000 0.31250 0.31500 0.31750 0.32000 0.32250 0.32500 0.32750 0.33000 0.33250 0.33500 0.33750 0.34000 0.34250 0.34500 0.34750 0.35000 0.35250 0.35500 0.35750 0.36000 0.36250 0.36500 0.36750 0.37000 0.37250 0.37500 0.37750 0.38000 0.38250 0.38500 0.38750 0.39000 0.39250 0.39500 0.39750 0.40000 0.40250 0.40500 0.40750 0.41000 0.41250 0.41500 0.41750 0.42000 0.42250 0.42500 0.42750 0.43000 0.43250 0.43500 0.43750 0.44000 0.44250 0.44500 0.44750 0.45000 0.45250 0.45500 0.45750 0.46000 0.46250 0.46500 0.46750 0.47000 0.47250 0.47500 0.47750 0.48000 0.48250 0.48500 0.48750 0.49000 0.49250 0.49500 0.49750 0.50000 0.50250 0.50500 0.50750 0.51000 0.51250 0.51500 0.51750 0.52000 0.52250 0.52500 0.52750 0.53000 0.53250 0.53500 0.53750 0.54000 0.54250 0.54500 0.54750 0.55000 0.55250 0.55500 0.55750 0.56000 0.56250 0.56500 0.56750 0.57000 0.57250 0.57500 0.57750 0.58000 0.58250 0.58500 0.58750 0.59000 0.59250 0.59500 0.59750 0.60000 0.60250 0.60500 0.60750 0.61000 0.61250 0.61500 0.61750 0.62000 0.62250 0.62500 0.62750 0.63000 0.63250 0.63500 0.63750 0.64000 0.64250 0.64500 0.64750 0.65000 0.65250 0.65500 0.65750 0.66000 0.66250 0.66500 0.66750 0.67000 0.67250 0.67500 0.67750 0.68000 0.68250 0.68500 0.68750 0.69000 0.69250 0.69500 0.69750 0.70000 0.70250 0.70500 0.70750 0.71000 0.71250 0.71500 0.71750 0.72000 0.72250 0.72500 0.72750 0.73000 0.73250 0.73500 0.73750 0.74000 0.74250 0.74500 0.74750 0.75000 0.75250 0.75500 0.75750 0.76000 0.76250 0.76500 0.76750 0.77000 0.77250 0.77500 0.77750 0.78000 0.78250 0.78500 0.78750 0.79000 0.79250 0.79500 0.79750 0.80000 0.80250 0.80500 0.80750 0.81000 0.81250 0.81500 0.81750 0.82000 0.82250 0.82500 0.82750 0.83000 0.83250 0.83500 0.83750 0.84000 0.84250 0.84500 0.84750 0.85000 0.85250 0.85500 0.85750 0.86000 0.86250 0.86500 0.86750 0.87000 0.87250 0.87500 0.87750 0.88000 0.88250 0.88500 0.88750 0.89000 0.89250 0.89500 0.89750 0.90000 0.90250 0.90500 0.90750 0.91000 0.91250 0.91500 0.91750 0.92000 0.92250 0.92500 0.92750 0.93000 0.93250 0.93500 0.93750 0.94000 0.94250 0.94500 0.94750 0.95000 0.95250 0.95500 0.95750 0.96000 0.96250 0.96500 0.96750 0.97000 0.97250 0.97500 0.97750 0.98000 0.98250 0.98500 0.98750 0.99000 0.99250 0.99500 0.99750 1.0000
y4 0.0054432 0.80431 0.86086 0.88643 0.90184 0.91243 0.92029 0.92644 0.93141 0.93556 0.93908 0.94212 0.94478 0.94714 0.94926 0.95116 0.95289 0.95447 0.95593 0.95727 0.95852 0.95968 0.96076 0.96178 0.96274 0.96364 0.96450 0.96531 0.96608 0.96681 0.96751 0.96817 0.96881 0.96942 0.97001 0.97057 0.97111 0.97163 0.97214 0.97262 0.97309 0.97354 0.97398 0.97441 0.97482 0.97522 0.97561 0.97599 0.97636 0.97672 0.97707 0.97741 0.97774 0.97806 0.97838 0.97869 0.97899 0.97928 0.97957 0.97986 0.98013 0.98040 0.98067 0.98093 0.98118 0.98143 0.98168 0.98192 0.98216 0.98239 0.98262 0.98285 0.98307 0.98329 0.98350 0.98371 0.98392 0.98413 0.98433 0.98453 0.98472 0.98492 0.98511 0.98530 0.98548 0.98567 0.98585 0.98602 0.98620 0.98638 0.98655 0.98672 0.98689 0.98705 0.98722 0.98738 0.98754 0.98770 0.98786 0.98801 0.98817 0.98832 0.98847 0.98862 0.98877 0.98892 0.98906 0.98921 0.98935 0.98949 0.98963 0.98977 0.98991 0.99005 0.99018 0.99032 0.99045 0.99059 0.99072 0.99085 0.99098 0.99111 0.99124 0.99136 0.99149 0.99162 0.99174 0.99187 0.99199 0.99211 0.99223 0.99235 0.99247 0.99259 0.99271 0.99283 0.99295 0.99307 0.99318 0.99330 0.99341 0.99353 0.99364 0.99376 0.99387 0.99398 0.99409 0.99420 0.99432 0.99443 0.99454 0.99465 0.99475 0.99486 0.99497 0.99508 0.99519 0.99530 0.99540 0.99551 0.99562 0.99572 0.99583 0.99593 0.99604 0.99614 0.99625 0.99635 0.99645 0.99656 0.99666 0.99676 0.99687 0.99697 0.99707 0.99717 0.99728 0.99738 0.99748 0.99758 0.99768 0.99778 0.99788 0.99799 0.99809 0.99819 0.99829 0.99839 0.99849 0.99859 0.99869 0.99879 0.99889 0.99899 0.99909 0.99919 0.99929 0.99939 0.99949 0.99959 0.99969 0.99979 0.99989 0.99999 1.0001 1.0002 1.0003 1.0004 1.0005 1.0006 1.0007 1.0008 1.0009 1.0010 1.0011 1.0012 1.0013 1.0014 1.0015 1.0016 1.0017 1.0018 1.0019 1.0020 1.0021 1.0022 1.0023 1.0024 1.0025 1.0026 1.0027 1.0028 1.0029 1.0030 1.0031 1.0032 1.0033 1.0034 1.0035 1.0037 1.0038 1.0039 1.0040 1.0041 1.0042 1.0043 1.0044 1.0045 1.0046 1.0047 1.0048 1.0050 1.0051 1.0052 1.0053 1.0054 1.0055 1.0056 1.0057 1.0058 1.0060 1.0061 1.0062 1.0063 1.0064 1.0065 1.0067 1.0068 1.0069 1.0070 1.0071 1.0073 1.0074 1.0075 1.0076 1.0078 1.0079 1.0080 1.0081 1.0083 1.0084 1.0085 1.0087 1.0088 1.0089 1.0091 1.0092 1.0093 1.0095 1.0096 1.0097 1.0099 1.0100 1.0102 1.0103 1.0105 1.0106 1.0108 1.0109 1.0111 1.0112 1.0114 1.0115 1.0117 1.0118 1.0120 1.0122 1.0123 1.0125 1.0127 1.0128 1.0130 1.0132 1.0134 1.0135 1.0137 1.0139 1.0141 1.0143 1.0145 1.0147 1.0149 1.0151 1.0153 1.0155 1.0157 1.0159 1.0161 1.0163 1.0165 1.0168 1.0170 1.0172 1.0175 1.0177 1.0179 1.0182 1.0185 1.0187 1.0190 1.0192 1.0195 1.0198 1.0201 1.0204 1.0207 1.0210 1.0213 1.0216 1.0220 1.0223 1.0227 1.0230 1.0234 1.0238 1.0242 1.0246 1.0250 1.0254 1.0258 1.0263 1.0268 1.0273 1.0278 1.0283 1.0288 1.0294 1.0300 1.0306 1.0312 1.0319 1.0326 1.0333 1.0341 1.0349 1.0357 1.0367 1.0376 1.0386 1.0397 1.0409 1.0421 1.0435 1.0449 1.0465 1.0483 1.0502 1.0523 1.0546 1.0573 1.0604 1.0639 1.0681 1.0731 1.0792 1.0871 1.0978 1.1134 1.1393 1.1971 2.7073

